COUNTDOWN Slack: a Run-time Library to Reduce Energy Footprint in Large-scale MPI Applications

The power consumption of supercomputers is a major challenge for system owners, users, and society. It limits the capacity of system installations, it requires large cooling infrastructures, and it is the cause of a large carbon footprint. Reducing power during application execution without changing the application source code or increasing time-to-completion is highly desirable in real-life high-performance computing scenarios. The power management run-time frameworks proposed in the last decade are based on the assumption that the duration of communication and application phases in an MPI application can be predicted and used at run-time to trade-off communication slack with power consumption. In this manuscript, we first show that this assumption is too general and leads to mispredictions, slowing down applications, thereby jeopardizing the claimed benefits. We then propose a new approach based on (i) the separation of communication phases and slack during MPI calls and (ii) a timeout algorithm to cope with the hardware power management latency, which jointly makes it possible to achieve performance-neutral power saving in MPI applications without requiring labor-intensive and risky application source code modifications. We validate our approach in a tier-1 production environment with widely adopted scientific applications. Our approach has a time-to-completion overhead lower than 1%, while it successfully exploits slack in communication phases to achieve an average energy saving of 10%. If we focus on a large-scale application runs, the proposed approach achieves 22% energy saving with an overhead of only 0.4%. With respect to state-of-the-art approaches, COUNTDOWN Slack is the only that always leads to an energy saving with negligible overhead (<3%).

==> outline.txt <==
Paper outline:
- Intro
    - The energy saving problem in HPC application.
    - TCO considerations
    - The phases, busty waiting, and slack
- Related work
    - Adagio, Fermata, Lim, COUNTDOWN
    - Assumption
- Background
    - Application phases slack, application, copy
    - Power management basics – power controller latency
    - Power management modelling, reactive(countdown) vs proactive (hash, last value, etc etc)
- The Performance-Neutral Energy Saving Run-Time (name of the run-time)
    - Slack isolation
    - Timer base policy 
    - Calibration??
- Experimental results:
    - Experimental setup
        - Target architecture
        - Benchmarks and scientific case 
    - Predicting the Application and MPI phase duration
    - Approaches:
        - Fermata 2.0
        - Andante 2.0
        - Adagio 2.0
        - GRETA (name of the run-time)
- Conclusions







Commenti scaletta paper:
  - titolo: Energy management in supercomputing machine
  - Intro
    - come sia possibile salvare potenza a costo zero senza possibilità di sbalgiare -> se non c'è margine non salvi ma non penalizzi
    - non ci focalizziamo su trade-off -> ingnoriamo tecniche DVFS per memory/IO bound applicazioni
    - non è una idea nuova ma in questo lavoro abbiamo studiato le tecniche principali proposte in passato e le loro limitazioni e abbiamo trovato i punti in cui sia possibile salvare potenza
      dimostriamo che per un set di applcazioni questo set di potenza non è negligible ma importante
    - ci focalizziamo su architetture intel non accelerate -> 50% top500
    - la nostra strategia è comunque compatibile con architetture accelerate e con programming model OpenMP
    - ignoriamo per futuri lavori altri sistemi e programming model
    - consideriamo solamente applicazioni MPI -> non ibride
  - Related
    - quelli del journal rivisti + COUNTDOWN v2
    - dire molto bene la questione delle barrier e che adagio lo faceva solo sulle alltoall -> perchè non usarla in modo sistematico?
  - Background
    - cosa è la computazione, slack, communication (Tcopy), stacktrace (task_id), ecc.
  - Assunzioni degli altri
    - Fermata
      - timer viene usato in modo empirico da Adagio e viene usato in modo sbagliato cioè su un last value prediction (fermata)
    - Adagio
      - fermata + anandate
      - tempo slack = tempo totale mpi - tempo di copia -> tempo di copia è un modello -> non è vero perchè nel loro mondo non c'erano effetti NUMA! -> approccio pratico mettiamo le barriere (adagio in ft)
      - il tempo mpi fosse predicibile in base al last value prediction ->
      - timer viene usato in modo empirico da Adagio e viene usato in modo sbagliato cioè su un last value prediction (fermata)
      - adagio non ha capito perchè serve il timer -> countdown lo usa per dirti se la fase dura troppo poco
      - COUNTDOWN ignora il tempo di copia -> ma non possiamo stimarlo con un meccanismo di calibrazione
      - assunzioni di adagio miss
      - adagio non funziona con applicazioni OpenMP
  - Implementazione COUNTDOWN slack
    - implementazioni barrier per send and receive
    - noi consideriamo anche primitive MPI bloccanti tipiche di MPI 3.0 e bloccanti sulle richieste: win_flush, win_lock, win_wait, file_sync, wait, ecc.
  - Experimental results
    - OMEN, QE, CMP, NAS
    - comparazione min freq, fermata, andante, adagio, COUNTDOWN MPI e COUNTDOWN slack
    - risultati overhead vs energy
  - conclusioni
